Investigating the Impact and Student Perceptions of Guided Parsons Problems for Learning Logic with Subgoals

Parsons problems (PPs) have shown promise in structured problem solving by providing scaffolding that decomposes the problem and requires learners to reconstruct the solution. However, some students face difficulties when first learning with PPs or solving more complex Parsons problems. This study introduces Guided Parsons problems (GPPs) designed to provide step-specific hints and improve learning outcomes in an intelligent logic tutor. In a controlled experiment with 76 participants, GPP students achieved significantly higher accuracy of rule application in both level-end tests and post-tests, with the strongest gains among students with lower prior knowledge. GPP students initially spent more time in training (1.52 vs. 0.81 hours) but required less time for post-tests, indicating improved problem solving efficiency. Our thematic analysis of GPP student self-explanations revealed task decomposition, better rule understanding, and reduced difficulty as key themes, while some students felt the structured nature of GPPs restricted their own way of reasoning. These findings reinforce that GPPs can effectively combine the benefits of worked examples and problem solving practice, but could be further improved by individual adaptation.

==> Copyright-logo.txt <==
CEUR-WS Restricted Use Logo License
Copyright (c) 2020 CEUR-WS.org Team

1. The CEUR-WS logo is reserved for use at CEUR-WS.org. Please do not use the CEUR-WS logo on your website.
2. The CEUR-WS logo can be used in the official template for publishing articles on CEUR-WS.
3. We reserve the right to revoke a license for the CEUR-WS logo.


==> Copyright.lppl.txt <==
The LaTeX Project Public License
=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-

LPPL Version 1.3c  2008-05-04

Copyright 1999 2002-2008 LaTeX3 Project
    Everyone is allowed to distribute verbatim copies of this
    license document, but modification of it is not allowed.


PREAMBLE
========

The LaTeX Project Public License (LPPL) is the primary license under
which the LaTeX kernel and the base LaTeX packages are distributed.

You may use this license for any work of which you hold the copyright
and which you wish to distribute.  This license may be particularly
suitable if your work is TeX-related (such as a LaTeX package), but 
it is written in such a way that you can use it even if your work is 
unrelated to TeX.

The section `WHETHER AND HOW TO DISTRIBUTE WORKS UNDER THIS LICENSE',
below, gives instructions, examples, and recommendations for authors
who are considering distributing their works under this license.

This license gives conditions under which a work may be distributed
and modified, as well as conditions under which modified versions of
that work may be distributed.

We, the LaTeX3 Project, believe that the conditions below give you
the freedom to make and distribute modified versions of your work
that conform with whatever technical specifications you wish while
maintaining the availability, integrity, and reliability of
that work.  If you do not see how to achieve your goal while
meeting these conditions, then read the document `cfgguide.tex'
and `modguide.tex' in the base LaTeX distribution for suggestions.


DEFINITIONS
===========

In this license document the following terms are used:

   `Work'
    Any work being distributed under this License.
    
   `Derived Work'
    Any work that under any applicable law is derived from the Work.

   `Modification' 
    Any procedure that produces a Derived Work under any applicable
    law -- for example, the production of a file containing an
    original file associated with the Work or a significant portion of
    such a file, either verbatim or with modifications and/or
    translated into another language.

   `Modify'
    To apply any procedure that produces a Derived Work under any
    applicable law.
    
   `Distribution'
    Making copies of the Work available from one person to another, in
    whole or in part.  Distribution includes (but is not limited to)
    making any electronic components of the Work accessible by
    file transfer protocols such as FTP or HTTP or by shared file
    systems such as Sun's Network File System (NFS).

   `Compiled Work'
    A version of the Work that has been processed into a form where it
    is directly usable on a computer system.  This processing may
    include using installation facilities provided by the Work,
    transformations of the Work, copying of components of the Work, or
    other activities.  Note that modification of any installation
    facilities provided by the Work constitutes modification of the Work.

   `Current Maintainer'
    A person or persons nominated as such within the Work.  If there is
    no such explicit nomination then it is the `Copyright Holder' under
    any applicable law.

   `Base Interpreter' 
    A program or process that is normally needed for running or
    interpreting a part or the whole of the Work.    

    A Base Interpreter may depend on external components but these
    are not considered part of the Base Interpreter provided that each
    external component clearly identifies itself whenever it is used
    interactively.  Unless explicitly specified when applying the
    license to the Work, the only applicable Base Interpreter is a
    `LaTeX-Format' or in the case of files belonging to the 
    `LaTeX-format' a program implementing the `TeX language'.



CONDITIONS ON DISTRIBUTION AND MODIFICATION
===========================================

1.  Activities other than distribution and/or modification of the Work
are not covered by this license; they are outside its scope.  In
particular, the act of running the Work is not restricted and no
requirements are made concerning any offers of support for the Work.

2.  You may distribute a complete, unmodified copy of the Work as you
received it.  Distribution of only part of the Work is considered
modification of the Work, and no right to distribute such a Derived
Work may be assumed under the terms of this clause.

3.  You may distribute a Compiled Work that has been generated from a
complete, unmodified copy of the Work as distributed under Clause 2
above, as long as that Compiled Work is distributed in such a way that
the recipients may install the Compiled Work on their system exactly
as it would have been installed if they generated a Compiled Work
directly from the Work.

4.  If you are the Current Maintainer of the Work, you may, without
restriction, modify the Work, thus creating a Derived Work.  You may
also distribute the Derived Work without restriction, including
Compiled Works generated from the Derived Work.  Derived Works
distributed in this manner by the Current Maintainer are considered to
be updated versions of the Work.

5.  If you are not the Current Maintainer of the Work, you may modify
your copy of the Work, thus creating a Derived Work based on the Work,
and compile this Derived Work, thus creating a Compiled Work based on
the Derived Work.

6.  If you are not the Current Maintainer of the Work, you may
distribute a Derived Work provided the following conditions are met
for every component of the Work unless that component clearly states
in the copyright notice that it is exempt from that condition.  Only
the Current Maintainer is allowed to add such statements of exemption 
to a component of the Work. 

  a. If a component of this Derived Work can be a direct replacement
     for a component of the Work when that component is used with the
     Base Interpreter, then, wherever this component of the Work
     identifies itself to the user when used interactively with that
     Base Interpreter, the replacement component of this Derived Work
     clearly and unambiguously identifies itself as a modified version
     of this component to the user when used interactively with that
     Base Interpreter.
     
  b. Every component of the Derived Work contains prominent notices
     detailing the nature of the changes to that component, or a
     prominent reference to another file that is distributed as part
     of the Derived Work and that contains a complete and accurate log
     of the changes.
  
  c. No information in the Derived Work implies that any persons,
     including (but not limited to) the authors of the original version
     of the Work, provide any support, including (but not limited to)
     the reporting and handling of errors, to recipients of the
     Derived Work unless those persons have stated explicitly that
     they do provide such support for the Derived Work.

  d. You distribute at least one of the following with the Derived Work:

       1. A complete, unmodified copy of the Work; 
          if your distribution of a modified component is made by
          offering access to copy the modified component from a
          designated place, then offering equivalent access to copy
          the Work from the same or some similar place meets this
          condition, even though third parties are not compelled to
          copy the Work along with the modified component;

       2. Information that is sufficient to obtain a complete,
          unmodified copy of the Work.

7.  If you are not the Current Maintainer of the Work, you may
distribute a Compiled Work generated from a Derived Work, as long as
the Derived Work is distributed to all recipients of the Compiled
Work, and as long as the conditions of Clause 6, above, are met with
regard to the Derived Work.

8.  The conditions above are not intended to prohibit, and hence do not
apply to, the modification, by any method, of any component so that it
becomes identical to an updated version of that component of the Work as
it is distributed by the Current Maintainer under Clause 4, above.

9.  Distribution of the Work or any Derived Work in an alternative
format, where the Work or that Derived Work (in whole or in part) is
then produced by applying some process to that format, does not relax or
nullify any sections of this license as they pertain to the results of
applying that process.
     
10. a. A Derived Work may be distributed under a different license
       provided that license itself honors the conditions listed in
       Clause 6 above, in regard to the Work, though it does not have
       to honor the rest of the conditions in this license.
      
    b. If a Derived Work is distributed under a different license, that
       Derived Work must provide sufficient documentation as part of
       itself to allow each recipient of that Derived Work to honor the 
       restrictions in Clause 6 above, concerning changes from the Work.

11. This license places no restrictions on works that are unrelated to
the Work, nor does this license place any restrictions on aggregating
such works with the Work by any means.

12.  Nothing in this license is intended to, or may be used to, prevent
complete compliance by all parties with all applicable laws.


NO WARRANTY
===========

There is no warranty for the Work.  Except when otherwise stated in
writing, the Copyright Holder provides the Work `as is', without
warranty of any kind, either expressed or implied, including, but not
limited to, the implied warranties of merchantability and fitness for a
particular purpose.  The entire risk as to the quality and performance
of the Work is with you.  Should the Work prove defective, you assume
the cost of all necessary servicing, repair, or correction.

In no event unless required by applicable law or agreed to in writing
will The Copyright Holder, or any author named in the components of the
Work, or any other party who may distribute and/or modify the Work as
permitted above, be liable to you for damages, including any general,
special, incidental or consequential damages arising out of any use of
the Work or out of inability to use the Work (including, but not limited
to, loss of data, data being rendered inaccurate, or losses sustained by
anyone as a result of any failure of the Work to operate with any other
programs), even if the Copyright Holder or said author or said other
party has been advised of the possibility of such damages.


MAINTENANCE OF THE WORK
=======================

The Work has the status `author-maintained' if the Copyright Holder
explicitly and prominently states near the primary copyright notice in
the Work that the Work can only be maintained by the Copyright Holder
or simply that it is `author-maintained'.

The Work has the status `maintained' if there is a Current Maintainer
who has indicated in the Work that they are willing to receive error
reports for the Work (for example, by supplying a valid e-mail
address). It is not required for the Current Maintainer to acknowledge
or act upon these error reports.

The Work changes from status `maintained' to `unmaintained' if there
is no Current Maintainer, or the person stated to be Current
Maintainer of the work cannot be reached through the indicated means
of communication for a period of six months, and there are no other
significant signs of active maintenance.

You can become the Current Maintainer of the Work by agreement with
any existing Current Maintainer to take over this role.

If the Work is unmaintained, you can become the Current Maintainer of
the Work through the following steps:

 1.  Make a reasonable attempt to trace the Current Maintainer (and
     the Copyright Holder, if the two differ) through the means of
     an Internet or similar search.

 2.  If this search is successful, then enquire whether the Work
     is still maintained.

  a. If it is being maintained, then ask the Current Maintainer
     to update their communication data within one month.
     
  b. If the search is unsuccessful or no action to resume active
     maintenance is taken by the Current Maintainer, then announce
     within the pertinent community your intention to take over
     maintenance.  (If the Work is a LaTeX work, this could be
     done, for example, by posting to comp.text.tex.)

 3a. If the Current Maintainer is reachable and agrees to pass
     maintenance of the Work to you, then this takes effect
     immediately upon announcement.
     
  b. If the Current Maintainer is not reachable and the Copyright
     Holder agrees that maintenance of the Work be passed to you,
     then this takes effect immediately upon announcement.  
    
 4.  If you make an `intention announcement' as described in 2b. above
     and after three months your intention is challenged neither by
     the Current Maintainer nor by the Copyright Holder nor by other
     people, then you may arrange for the Work to be changed so as
     to name you as the (new) Current Maintainer.
     
 5.  If the previously unreachable Current Maintainer becomes
     reachable once more within three months of a change completed
     under the terms of 3b) or 4), then that Current Maintainer must
     become or remain the Current Maintainer upon request provided
     they then update their communication data within one month.

A change in the Current Maintainer does not, of itself, alter the fact
that the Work is distributed under the LPPL license.

If you become the Current Maintainer of the Work, you should
immediately provide, within the Work, a prominent and unambiguous
statement of your status as Current Maintainer.  You should also
announce your new status to the same pertinent community as
in 2b) above.


WHETHER AND HOW TO DISTRIBUTE WORKS UNDER THIS LICENSE
======================================================

This section contains important instructions, examples, and
recommendations for authors who are considering distributing their
works under this license.  These authors are addressed as `you' in
this section.

Choosing This License or Another License
----------------------------------------

If for any part of your work you want or need to use *distribution*
conditions that differ significantly from those in this license, then
do not refer to this license anywhere in your work but, instead,
distribute your work under a different license.  You may use the text
of this license as a model for your own license, but your license
should not refer to the LPPL or otherwise give the impression that
your work is distributed under the LPPL.

The document `modguide.tex' in the base LaTeX distribution explains
the motivation behind the conditions of this license.  It explains,
for example, why distributing LaTeX under the GNU General Public
License (GPL) was considered inappropriate.  Even if your work is
unrelated to LaTeX, the discussion in `modguide.tex' may still be
relevant, and authors intending to distribute their works under any
license are encouraged to read it.

A Recommendation on Modification Without Distribution
-----------------------------------------------------

It is wise never to modify a component of the Work, even for your own
personal use, without also meeting the above conditions for
distributing the modified component.  While you might intend that such
modifications will never be distributed, often this will happen by
accident -- you may forget that you have modified that component; or
it may not occur to you when allowing others to access the modified
version that you are thus distributing it and violating the conditions
of this license in ways that could have legal implications and, worse,
cause problems for the community.  It is therefore usually in your
best interest to keep your copy of the Work identical with the public
one.  Many works provide ways to control the behavior of that work
without altering any of its licensed components.

How to Use This License
-----------------------

To use this license, place in each of the components of your work both
an explicit copyright notice including your name and the year the work
was authored and/or last substantially modified.  Include also a
statement that the distribution and/or modification of that
component is constrained by the conditions in this license.

Here is an example of such a notice and statement:

  %% pig.dtx
  %% Copyright 2005 M. Y. Name
  %
  % This work may be distributed and/or modified under the
  % conditions of the LaTeX Project Public License, either version 1.3
  % of this license or (at your option) any later version.
  % The latest version of this license is in
  %   http://www.latex-project.org/lppl.txt
  % and version 1.3 or later is part of all distributions of LaTeX
  % version 2005/12/01 or later.
  %
  % This work has the LPPL maintenance status `maintained'.
  % 
  % The Current Maintainer of this work is M. Y. Name.
  %
  % This work consists of the files pig.dtx and pig.ins
  % and the derived file pig.sty.

Given such a notice and statement in a file, the conditions
given in this license document would apply, with the `Work' referring
to the three files `pig.dtx', `pig.ins', and `pig.sty' (the last being
generated from `pig.dtx' using `pig.ins'), the `Base Interpreter'
referring to any `LaTeX-Format', and both `Copyright Holder' and
`Current Maintainer' referring to the person `M. Y. Name'.

If you do not want the Maintenance section of LPPL to apply to your
Work, change `maintained' above into `author-maintained'.  
However, we recommend that you use `maintained', as the Maintenance
section was added in order to ensure that your Work remains useful to
the community even when you can no longer maintain and support it
yourself.

Derived Works That Are Not Replacements
---------------------------------------

Several clauses of the LPPL specify means to provide reliability and
stability for the user community. They therefore concern themselves
with the case that a Derived Work is intended to be used as a
(compatible or incompatible) replacement of the original Work. If
this is not the case (e.g., if a few lines of code are reused for a
completely different task), then clauses 6b and 6d shall not apply.


Important Recommendations
-------------------------

 Defining What Constitutes the Work

   The LPPL requires that distributions of the Work contain all the
   files of the Work.  It is therefore important that you provide a
   way for the licensee to determine which files constitute the Work.
   This could, for example, be achieved by explicitly listing all the
   files of the Work near the copyright notice of each file or by
   using a line such as:

    % This work consists of all files listed in manifest.txt.
   
   in that place.  In the absence of an unequivocal list it might be
   impossible for the licensee to determine what is considered by you
   to comprise the Work and, in such a case, the licensee would be
   entitled to make reasonable conjectures as to which files comprise
   the Work.



==> Copyright.txt <==
Latex files are licensed under the LaTeX Project Public License (Copyright.lppl)
CEUR-WS logo is licensed under the CEUR-WS Restricted Use Logo License (Copyright.logo)


==> figures/Self_explanation_annotated_refined.csv <==
textEntered,Themes
Providing intermediate steps allowed for me to slowly figure out the process from a variety of stand points,PROBLEM_SOLVING
"Provided midpoints for thought process
",GENERAL_UNDERSTANDING
Allowed for a middle ground in order to solve proofs more efficiently,"TASK_DECOMPOSITION, PROBLEM_SOLVING, EFFICIENCY_GAIN"
"Allowed me to recognize further simplification
",RULE_MASTERY
Working backwards,BACKWARD_REASONING
"simplification
",RULE_MASTERY
"mediation
",GENERAL_UNDERSTANDING
They helped me derive the conclusion by providing mid points for analysis,"GUIDANCE, BACKWARD_REASONING"
Helped me understand the differences in double negation,GUIDANCE
Allowed for the demonstration of equivalence,GENERAL_UNDERSTANDING
I think that working backwards helped better than working to the conclusion,"GUIDANCE, BACKWARD_REASONING"
they  helped by giving me a better understanding of the rules needed to complete the problem,"GUIDANCE, RULE_MASTERY, SIMPLIFICATION"
they helped my understanding of the rules,"GUIDANCE, RULE_MASTERY"
Helps to understand the different laws and how they are broken down,GUIDANCE
Um they didn't really but I guess it helped take me along the process,GUIDANCE
They gave me an outline to see what rules to apply,"TASK_DECOMPOSITION, RULE_MASTERY, VISUALIZATION"
they helped by seeing each step it took to get to D v G,"GUIDANCE, VISUALIZATION"
they helped show me the skeleton of the steps i should be taking,GUIDANCE
they showed the skeleton of what steps i needed to take,GENERAL_UNDERSTANDING
helped me see the steps,"GUIDANCE, VISUALIZATION"
They broke down the problem into more understandable smaller problems that I was able to solve and then piece together. These types of problems so far are much less daunting to solve than the ones without subgoals.,"TASK_DECOMPOSITION, CONFIDENCE_BUILDING, PROBLEM_SOLVING"
"Although this question was trickier, the subgoals helped me tackle the problem in sections. It also gave me more defined variables to look at while contemplating solutions to certain sections (which I wouldn't have had if the subgoals weren't present). ","GUIDANCE, TASK_DECOMPOSITION, PROBLEM_SOLVING"
"The subgoals helped me identify the applicable theorems for this question. This question took me some time but by having the subgoals I was able to narrow down which theorems to use. In particular, (I ^ Q) helped me create a path to prove D.","GUIDANCE, TASK_DECOMPOSITION, CONFIDENCE_BUILDING"
"They gave me the idea that modus ponens or tollens would be used, as some of those terms are used in conditional statements.",GENERAL_UNDERSTANDING
"D or Y allowed me to use disjunctive syllogism to get Y, and I and Q allowed me to use modes ponens to get D.",GENERAL_UNDERSTANDING
They allowed modus ponens and tollens to be used. ,GENERAL_UNDERSTANDING
They made it easy to see that the constructive syllogism should be used. ,VISUALIZATION
They signalled that the constructive dilemma should be used. ,GENERAL_UNDERSTANDING
"~~K and ~R allowed me to use simplification to use both K, ~~K, and  ~R to solve the problem.","RULE_MASTERY, PROBLEM_SOLVING"
They allowed me to use the hypothetical syllogism. ,GENERAL_UNDERSTANDING
They allowed me to use DeMorgan's identity.,GENERAL_UNDERSTANDING
I was able to see where connections need to be made,"VISUALIZATION, CONFIDENCE_BUILDING"
I saw the K * O leading me to find a way to combine K and O,GENERAL_UNDERSTANDING
Seing that the only way to get Y was from 2,GENERAL_UNDERSTANDING
It lead me to add things together,GENERAL_UNDERSTANDING
It helps me see the path,"GUIDANCE, TASK_DECOMPOSITION, VISUALIZATION"
Helped me see the paths,"GUIDANCE, TASK_DECOMPOSITION, VISUALIZATION"
it helped me see the path,"GUIDANCE, TASK_DECOMPOSITION, VISUALIZATION"
It shows me the path,TASK_DECOMPOSITION
I could see that I need to combine s->g and B->d,VISUALIZATION
Seeing that I could split Z*-W into Z and -W,"TASK_DECOMPOSITION, VISUALIZATION"
It helped me see how I was going to pull --K and -R out,"GUIDANCE, VISUALIZATION"
I could see how I need to combine 1 with 2 to work my way up to 4,VISUALIZATION
Seeing the 2 hypothesis and the 5th to see that I need to do a MP,VISUALIZATION
"I knew I had to work to statment 7 since I could see 1 and 4
",VISUALIZATION
The Subgoals made this question extremely simple. By having (B+S) > (D+G) and (B+S) I was immediately able to work backward from the conclusion and identify Modus Ponens as the theorem. ,"BACKWARD_REASONING, TASK_DECOMPOSITION, SIMPLIFICATION, CONFIDENCE_BUILDING"
"The subgoals. once again, broke down the problem into smaller subsections that helped me visualize and implement theorems to connect the hypotheses and the conclusion. ","GUIDANCE, BACKWARD_REASONING, TASK_DECOMPOSITION, VISUALIZATION"
The subgoals (G*-H) and J helped derive the conclusion because from J it was easy to see addition could get the final answer. And from (G*-H) it was easy to see simplification as well as Modus Ponens to get the result needed.,"VISUALIZATION, RULE_MASTERY, PROBLEM_SOLVING, GUIDANCE, BACKWARD_REASONING, TASK_DECOMPOSITION"
"The subgoals (-K v L) and (M * N) helped derive the conclusion because (M * N) could be seen from (-K v L) and the first given statement. From there, -K was derived from Modus Tollens easily.","GUIDANCE, BACKWARD_REASONING, TASK_DECOMPOSITION, VISUALIZATION"
"The subgoals (S > D), -S, (-S v Q) helped derive the conclusion because it was easy to see how they back tracked off of each other. In particlar from 5->7 was easy to obtain.","GUIDANCE, BACKWARD_REASONING, TASK_DECOMPOSITION, VISUALIZATION"
The subgoals helped to derive the conclusion because they were derived from each other in reverse. Being able to have direction allowed me to apply rules such as MP or MT in order to solve the problem.,"CONFIDENCE_BUILDING, RULE_MASTERY, PROBLEM_SOLVING, GUIDANCE, BACKWARD_REASONING, TASK_DECOMPOSITION"
"It allowed me to see that -H must be true.
",VISUALIZATION
"(-K v L) allowed to me to see that (M * N) is true.
(M * N) allowed me to see that N is true through simplification","VISUALIZATION, RULE_MASTERY"
"(S -> D) allowed me to create (-S v Q), through conditional identity.
With (-S v Q), I was able to see -S, which helped me derive the conclusion
","GUIDANCE, BACKWARD_REASONING, VISUALIZATION, CONFIDENCE_BUILDING"
"(I * Q) allowed me to see that D is true
(D v Y) allowed me to see that Y is true",VISUALIZATION
"It allowed me to see that (D v G) must be true, through Modus Ponens",VISUALIZATION
It allowed me to use Hypothetical Syllogism so that I can get to the conclusion,BACKWARD_REASONING
"The subgoals (B v S), ((B v S) > (D v G)) helped me derive my conclusion because I was able to see MP and then conjunctive dilemma, and finally the CM law.","VISUALIZATION, CONFIDENCE_BUILDING, GUIDANCE, BACKWARD_REASONING, TASK_DECOMPOSITION"
They somewhat helped ,GUIDANCE
This time I understood more what I was being asked,GENERAL_UNDERSTANDING
They helped a bit ,GUIDANCE
They helped me see more clearly the route which I needed to take to reach the conclusion,"VISUALIZATION, SIMPLIFICATION, GUIDANCE, BACKWARD_REASONING, TASK_DECOMPOSITION"
"BvS wasnt particularly helpful as I would've seen the need for the associative property. However, the other one was useful as the rule applied is not the most commonly used one so seeing it there made it clear it needed to be used.","GUIDANCE, VISUALIZATION, RULE_MASTERY, SIMPLIFICATION"
The subgoals helped me derive the conclusion because I was easily able to see which rule would get me to the conclusion by working backwards.,"VISUALIZATION, CONFIDENCE_BUILDING, RULE_MASTERY, GUIDANCE, BACKWARD_REASONING, TASK_DECOMPOSITION"
The subgoals helped me to derive the conclusion because I was able to easily determine how they related to eachother as well as figure out what the grey cloud boxes were once I did the backtracking.,"CONFIDENCE_BUILDING, PROBLEM_SOLVING, GUIDANCE, BACKWARD_REASONING, TASK_DECOMPOSITION"
The subgoals helped me to complete this problem because I was able to easily backtrack and see the rules that were applied to get to the final answer.,"VISUALIZATION, CONFIDENCE_BUILDING, RULE_MASTERY, PROBLEM_SOLVING, GUIDANCE, TASK_DECOMPOSITION"
(B > D) allowed me to see that a (-D > -B) is required and (-G > -B) allowed me to see  (-D > -B),VISUALIZATION
"(R -> Z) allowed me to see that I can obtain it through conditional identity from (-R v Z). 
(Z > -G) allowed me to see that I can obtain it from the original given (G -> -Z) first during contradiction.

With those two obtained, I can easily do Hypothetical Syllogism.",VISUALIZATION
"M and Not Z helped directly to solve the last step, double not K and not R was a good inbetween step to see how to get to the not R needed for not Z","GUIDANCE, VISUALIZATION, PROBLEM_SOLVING"
"--W helped me see that I will have to create --W to easily see the conclusion.
-(-H * -F) helped me see that I can do Modus Ponens with --W.
(H v F) helped me see how to obtain -(-H * -F)","GUIDANCE, BACKWARD_REASONING, VISUALIZATION"
"This question was really clear to me. I'm not sure how well I could work backwards without the inbetween blocks. However, the two inebtweens made it clear that I needed a hypothetical syllogism","BACKWARD_REASONING, SIMPLIFICATION, CONFIDENCE_BUILDING"
They helped me know what direction/rule to apply!,"GUIDANCE, TASK_DECOMPOSITION, RULE_MASTERY"
"The givens were useful, I wouldn't reall have thought to double negate something like that. It's certainly something I'll keep in mind in future.",VISUALIZATION
It helped me realize how to use the first given statement (~O + L) --> (M * ~N),GUIDANCE
I had never used equivalence before so this is a useful thing ot know. Other than that it just made it more clear which rules to apply.,"RULE_MASTERY, SIMPLIFICATION"
They helped me figure out what I needed to do to get ~S,"GUIDANCE, PROBLEM_SOLVING"
They helped me figure out that I needed the intermediate D value to get from (I * Q) to (D v Y),"GUIDANCE, PROBLEM_SOLVING"
They helped me figure out I would need to use a constructive dilemma and modus ponens ,"GUIDANCE, PROBLEM_SOLVING"
"The subgoals for this question helped me step through the question. I initially got stuck at deriving --K, however having the subgoal --K * -R helped me realize it was simplification.","GUIDANCE, TASK_DECOMPOSITION, RULE_MASTERY, DIFFICULTY"
"Although this question was already quite simple, the subgoals made solving this question and identifying the theorems even easier.","TASK_DECOMPOSITION, SIMPLIFICATION, CONFIDENCE_BUILDING"
"It is simplificication, so from there is was fairly easy",GENERAL_UNDERSTANDING
"They just broke down the question, and just guided me through it",GUIDANCE
They made it worse to be honest. I saw it a different way so it didn't let me do it.,GENERAL_UNDERSTANDING
"(Y > P) and (P > C) allowed me to see that It is possible to do hypothetical syllogism on them to derive the conclusion.
With that information, I knew that I could use the givens to derive them both.","BACKWARD_REASONING, TASK_DECOMPOSITION, VISUALIZATION"
The subgoals for this question helped me realize that I didn't need to use all of the hypotheses to derive the conclusion. It also helped me choose the theorem to derive this conclusion.,"GUIDANCE, BACKWARD_REASONING, TASK_DECOMPOSITION"
"Once again the subgoals made simplifying and deriving the solution much simpler than without the subgoals. Since I wasn't too familiar with Conditional Identity, the subgoals have also made it easier for me to identify and apply this theorem. ","TASK_DECOMPOSITION, SIMPLIFICATION, PROBLEM_SOLVING"
It gave me a hint aboout what rules were used as these subgoals acted as intermediate steps.,"TASK_DECOMPOSITION, RULE_MASTERY"
These sub goals gave me the intermediates steps to enable me to solve the entire question,PROBLEM_SOLVING
"They helped me see the addition for C V D, which was what I was struggling with on this problem","GUIDANCE, VISUALIZATION"
The subgoals helped me to derive this conclusion because I was easily able to see where I needed to work backwards from. It also helped that they lit up the rules that needed to be applied.,"VISUALIZATION, CONFIDENCE_BUILDING, RULE_MASTERY, GUIDANCE, BACKWARD_REASONING, TASK_DECOMPOSITION"
They helped me think through this one pretty easily. I saw the disjunctive syllogism and did not think it was that bad,GUIDANCE
The subgoals helped me derive the conclusion because I was easily able to use the equivalence law and then they did simplification law for me already which allowed me to obtain the conclusion.,"CONFIDENCE_BUILDING, RULE_MASTERY, GUIDANCE, BACKWARD_REASONING, TASK_DECOMPOSITION"
Thought it was helpful as I was focused on one thing at a time,GUIDANCE
It shows which rules were used in the middle of the proof to get to the conclusion,"BACKWARD_REASONING, RULE_MASTERY"
"This helped me because I looked up at the givens more, which is how most of these questions are wrong",GUIDANCE
"They really helped me break it down, and got me to the answer","GUIDANCE, PROBLEM_SOLVING"
"I had never really used equivalence, but this guided me through that",GUIDANCE
It showed me the intermediate steps required to arrive at the conclusion of Y.,BACKWARD_REASONING
It showed what other hypotheses were used in the proof and the rules that had been used.,RULE_MASTERY
They let me know the various specific rules being used to prove the conclusion.,"BACKWARD_REASONING, RULE_MASTERY"
"The subgoals worked out most of the problem, and I was able to reason the steps to get to those subgoals without actually having to come up with them myself.","TASK_DECOMPOSITION, CONFIDENCE_BUILDING"
"The subgoals gave me an idea on how the problem was supposed to be worked out, and I was able to make the connections myself without having to fully work out the problem.","TASK_DECOMPOSITION, CONFIDENCE_BUILDING, PROBLEM_SOLVING"
"(--K * -R) helped me infer that I needed to use simplification to get -R, and M and -Z helped me realize that I needed to use a conjunction to get to the conclusion. ","GUIDANCE, BACKWARD_REASONING, RULE_MASTERY"
(H v F) and --W helped me realize that I needed to use double negation to get to -(-H * -F) and W respectively.,GUIDANCE
(B > -J) and (-J > -N) helped me realize I needed to use a hypothetical syllogism to get to the conclusion,"GUIDANCE, BACKWARD_REASONING"
They were not helpful I do not like this format,"GUIDANCE, TASK_DECOMPOSITION"
"They allowed me to eliminate variables, and get to F.",GENERAL_UNDERSTANDING
"Helped me unlock more variables, and use different properties to get to -K",GUIDANCE
"From -N, I knew _k, because k->n and modus tollens
From M*-N, I knew -O + L, from Modus ponens",GENERAL_UNDERSTANDING
"From S->D, we knew -I from modus ponens
From -S, we knew -S+D
From -S+Q, we knew Y from MP",GENERAL_UNDERSTANDING
I had some idea of how I needed to arrive at the conclusion because these subgoals acted as reference points.,"BACKWARD_REASONING, TASK_DECOMPOSITION"
"From D+Y, we knew Y because -D was given, by Disjunctive syllogism
From I*Q, we knew -(S->Y), by MT",GENERAL_UNDERSTANDING
I used these subgoals as references,TASK_DECOMPOSITION
It showed me what the intermediate steps were,GENERAL_UNDERSTANDING
It helped me identify different ways to use the given rules and when to use them.,"GUIDANCE, RULE_MASTERY"
It displayed the use of equivalence and showed me the intermediate steps involved in the problem.,GENERAL_UNDERSTANDING
The subgoal of J allowed me to work backwards to connect the final conclusion to the original given statements and the subgoal (G*~H) let me move back to derive the needed conclusion to get to the final conclusion from the original given information.,"BACKWARD_REASONING, TASK_DECOMPOSITION"
Each allowed me to see a point to work back to in order to arrive at a final conclusion from the originally given equations.,"BACKWARD_REASONING, TASK_DECOMPOSITION, VISUALIZATION"
"U used the addition rule to derive J v K
",RULE_MASTERY
"Q>R was derived using hypothetical syllogism
Q>P was derived Modus ponen 
Other rules such as simplification and addition were also used",RULE_MASTERY
unlock new variables to derive Y.,GENERAL_UNDERSTANDING
They helped break down the full proof into different steps which makes it much less overwhelming to solve.,"GUIDANCE, TASK_DECOMPOSITION, PROBLEM_SOLVING"
It helped me understand how to derive to Y.,GUIDANCE
I was able to derive D v Y using addition rule. They paved the road to help me derive to the conclusion. ,"GUIDANCE, BACKWARD_REASONING, RULE_MASTERY, CONFIDENCE_BUILDING"
"I was able to derive -O from -S and 0>S.
-P from -S v T and -S
-K from K>R and -R",CONFIDENCE_BUILDING
(-Gv H) > (Av-B) and (-GvH) was able to give me A v -B through Modus ponens,CONFIDENCE_BUILDING
Each point provided an obvious point to work back from the conclusion to the original given statements without any mistakes.,"BACKWARD_REASONING, SIMPLIFICATION"
It helped me see what steps to take,"GUIDANCE, VISUALIZATION"
helped me see the next steps,"GUIDANCE, VISUALIZATION"
Gave me checkpoints,GENERAL_UNDERSTANDING
Sub goal I * Q allowed me to woek backwards to connect that s implies y would need to be disproven in order to get to D+Y which was needed to get to Y by simplification.,"BACKWARD_REASONING, TASK_DECOMPOSITION, RULE_MASTERY"
Simplified steps to see skeleton,VISUALIZATION
It helped me visualize what steps should go next,"GUIDANCE, VISUALIZATION"
It gave me the idea of what to combine next ,GENERAL_UNDERSTANDING
it helped me come up with the steps,GUIDANCE
helped with stepping stones,"GUIDANCE, TASK_DECOMPOSITION"
They provided points to work back from the conclusion to the given statements which made the logical path apparent.,"BACKWARD_REASONING, TASK_DECOMPOSITION"
They provided obvious stepping stones to move backward through the logic in a readily apparent path.,"BACKWARD_REASONING, TASK_DECOMPOSITION, SIMPLIFICATION"
stepping stones,TASK_DECOMPOSITION
The subgoals provided the pieces of a readily apparent logical train to get from the conclusion to the original given statements.,"BACKWARD_REASONING, TASK_DECOMPOSITION"
 simplification,RULE_MASTERY
simplification,RULE_MASTERY
"(G > -B) helped me get -D>-B, which helped me get B>D",GUIDANCE
Conditional identities and simplification,RULE_MASTERY
use Modus Tollens,GENERAL_UNDERSTANDING
"Usinf HVF I was able to reach -(-H^-F) and with the help of that, I got to --W and then W","GUIDANCE, CONFIDENCE_BUILDING"
Using De Morgan's i got -(K^-N) from (-Kv--N) which then led me to w,GENERAL_UNDERSTANDING
stepping stone,TASK_DECOMPOSITION
They helped me see how each given was involved in the process of reaching the conclusion. They also helped me immediatly see the correct way to solve the problem.,"GUIDANCE, BACKWARD_REASONING, VISUALIZATION, PROBLEM_SOLVING"
"The subgoals showed me the correct way to solve this problem, and they helped me concretely see how each given helped solve the problem.","GUIDANCE, TASK_DECOMPOSITION, VISUALIZATION, PROBLEM_SOLVING"
They provided targets foreasier completion of the proof.,"BACKWARD_REASONING, SIMPLIFICATION"
They provided targets for easier completion of the proof.,"BACKWARD_REASONING, SIMPLIFICATION"
They helped me connect each given to the main goal or conclusion.,"GUIDANCE, BACKWARD_REASONING"
The subgoals showed me a path to the correct solution.,"TASK_DECOMPOSITION, PROBLEM_SOLVING"
They provided a the step of the proof—I was just required to find the rule and the previous statements that got the hypotheses to that point.  ,RULE_MASTERY
Q->P would have been more difficult to derive if I wasn't presented with the fact that K^O was used to derive it. With the presence of K^O and the other given (K^O) -> (Q->P) it was easy to determine that Modus Ponens was used. ,DIFFICULTY
They helped guide me by providing targets.,"GUIDANCE, BACKWARD_REASONING"
Having the steps of the proof present gave me a slimmer picking of what logical implications I could use because only certain ones were even possible. ,GENERAL_UNDERSTANDING
They helped me know what logical inferences I was limited to. ,GUIDANCE
"B+S -> D+G was a constructive dilemma
Because B+S, and B+S -> D+G, D+G is the case",GENERAL_UNDERSTANDING
"B+F helped reach F by conjunction
G was implied by D+G and -D
F helped us find -D",GUIDANCE
The constructive dilemma was much easier to spot than it would have been if all the components were not already present. ,"SIMPLIFICATION, CONFIDENCE_BUILDING"
They showed me short-term goals so that I know how to piece together the puzzle pieces.,GENERAL_UNDERSTANDING
"N is derived from addition from (M * N), and (-K v L) gives me the way to K (siplification)",GENERAL_UNDERSTANDING
I used the subgoals and the descriptions of the rules to figure out where hte different steps came from.,"TASK_DECOMPOSITION, RULE_MASTERY, PROBLEM_SOLVING"
The subgoals helped me find what statements are true even though they are not explicitly listed from the given statements.,"GUIDANCE, TASK_DECOMPOSITION"
The subgoals functioned as hints as to what I needed to derive in reverse. This made it more straightforward to think backwards about these proofs.,"BACKWARD_REASONING, TASK_DECOMPOSITION, SIMPLIFICATION"
"M^N implies N, ~KvL -> M^N ^ ~KvL implies M^n, k->o ^ ~o implies ~k",GENERAL_UNDERSTANDING
Seeing all the steps laid out helped me determine what rules to use because there were limited options for what rules could be used. ,"GUIDANCE, VISUALIZATION, RULE_MASTERY"
The subgoals helped to break the overall proof into individual steps which made solving it much easier,"GUIDANCE, TASK_DECOMPOSITION, SIMPLIFICATION"
"-S>D provided -S I needed above, (-S+Q) gave me where -S ended up",GENERAL_UNDERSTANDING
"(D+Y) provides Y needed for the conclusion, (I*Q) provides information for disjunctive syllogism from the hypothesis","BACKWARD_REASONING, TASK_DECOMPOSITION"
They provied goals to aid in my solution.,"GUIDANCE, PROBLEM_SOLVING"
They provided goals to solve the problem.,PROBLEM_SOLVING
The subgoals helped me limit the rules that were available for me to use. ,"GUIDANCE, TASK_DECOMPOSITION, RULE_MASTERY"
I haven't used equivalence in proofs before so it was helpful to see the components of the proof there. ,"GUIDANCE, VISUALIZATION"
Both were the required information on Modus Ponens I used for the conclusion.,"BACKWARD_REASONING, TASK_DECOMPOSITION"
It helped me understand which rules were applicable to the subgoals ,"GUIDANCE, TASK_DECOMPOSITION, RULE_MASTERY, CONFIDENCE_BUILDING"
I was able to use the subgoals to work backwards and solve the problem,"BACKWARD_REASONING, TASK_DECOMPOSITION, CONFIDENCE_BUILDING, PROBLEM_SOLVING"
"The subgoals helped provide smaller, more manageable goals to solve to get to the conclusion. It is much less intimidating to solve with the help of the subgoals.","SIMPLIFICATION, PROBLEM_SOLVING, GUIDANCE, BACKWARD_REASONING, TASK_DECOMPOSITION"
The subgoals narrowed down which rules I needed to use in order to get to the conclusion,"BACKWARD_REASONING, TASK_DECOMPOSITION, RULE_MASTERY"
use Modus Ponens,GENERAL_UNDERSTANDING
The subgoals break the overall proof into smaller parts. This makes things much easier to understand.,"TASK_DECOMPOSITION, SIMPLIFICATION"
I used the subgoals to utilize the addition and conjunction rules in order to derive the conclusion,"BACKWARD_REASONING, TASK_DECOMPOSITION, RULE_MASTERY"
simplification and conjunction,RULE_MASTERY
hypothetical syllogism,GENERAL_UNDERSTANDING
They help by breaking down the proof into more manageable steps.,"GUIDANCE, TASK_DECOMPOSITION, SIMPLIFICATION"
double negation and deMorgan,GENERAL_UNDERSTANDING
Hypothetical syllogism uses both to reach the conclusion,BACKWARD_REASONING
They allow me to use negation and Modus Tollens to reach the conclusion,BACKWARD_REASONING
"They helped by breaking down the overall proof into smaller, more digestible steps.","GUIDANCE, TASK_DECOMPOSITION, SIMPLIFICATION"
The subgoals helped to make the problem easier to understand.,"GUIDANCE, TASK_DECOMPOSITION, SIMPLIFICATION"
They made me use communitive law and conjunction law to reach the conclusion,BACKWARD_REASONING
"The subgoals help break the problem down into smaller, easier steps. In particular, it helps visualize how to approach the problem ","VISUALIZATION, SIMPLIFICATION, PROBLEM_SOLVING, GUIDANCE, TASK_DECOMPOSITION"
"They helped to break down the problem into smaller steps, similar to chunking","GUIDANCE, TASK_DECOMPOSITION"
They helped me know the intermediate steps needed. ,GUIDANCE
They helped me know the intermediate steps I needed to reach. ,GUIDANCE
They helped me know the intermediate steps,GUIDANCE
It gave me a better idea of what specifically I was working for,GENERAL_UNDERSTANDING
Told me where to lead,GENERAL_UNDERSTANDING
I was able to better understand the form I was looking for,"TASK_DECOMPOSITION, CONFIDENCE_BUILDING"
Lead thoughts,GENERAL_UNDERSTANDING
"It helped determine the intermediate steps. 
",GUIDANCE
It helped me better visualize the problem,"GUIDANCE, VISUALIZATION"
It helped w/ intermediate steps,GUIDANCE
Made the problem easier to solve,"SIMPLIFICATION, PROBLEM_SOLVING"
The subgoals showed me a simple and easy to follow path to the answer.,"TASK_DECOMPOSITION, SIMPLIFICATION, PROBLEM_SOLVING"
The subgoals showed which objectives I needed to use to get to the answer.,"BACKWARD_REASONING, TASK_DECOMPOSITION, PROBLEM_SOLVING"
"It helped know the intermediate steps, especially extra usage of DN",GUIDANCE
It helped with the intermediate steps,GUIDANCE
The subgoals gave a clear path to the conclusion.,"BACKWARD_REASONING, TASK_DECOMPOSITION, SIMPLIFICATION"
The subgoals showed an easy to understand path to the conclusion.,"BACKWARD_REASONING, TASK_DECOMPOSITION"
The subgoals gave me a concrete way to solve the problem.,"TASK_DECOMPOSITION, PROBLEM_SOLVING"
It helped me arrive to the conclusion faster,"GUIDANCE, BACKWARD_REASONING, EFFICIENCY_GAIN"
Lead through thoughts,GENERAL_UNDERSTANDING
It helped make the lab more clear,"GUIDANCE, SIMPLIFICATION"
"It made the connection from the top to the bottom easier
",SIMPLIFICATION
It showed an easy relationship.,GENERAL_UNDERSTANDING
"The sub goals created a path by which I was able to derive the next piece of the proof by. By starting with ~SvQ, it was clear that ~(SVQ)->y based on modus ponens. From there, it was simply a matter of deriving each step proving ~SvP","TASK_DECOMPOSITION, SIMPLIFICATION, CONFIDENCE_BUILDING"
The subgoals served as reference points.,TASK_DECOMPOSITION
Using simplification we can get ~H from G * ~H and then go from there,RULE_MASTERY
"Gave ~R, K->M",GENERAL_UNDERSTANDING
"B->~A indicated ~D ->B
~D->B was drawn by DvB",GUIDANCE
"(K * O) and (Q > P) helped me derive my conclusion using simplification, Modus Ponens, conjunction, etc.","GUIDANCE, BACKWARD_REASONING, RULE_MASTERY"
"Each subgoal helped create a path to derive each step on the way to finding Y.

Side note: I was unable to select (S->Y)V(I^Q) to replace the grey node to show disjuntive syllogism. I had to restart the problem in order to get around this.","GUIDANCE, TASK_DECOMPOSITION, CONFIDENCE_BUILDING"
"HvF gave --(HvF) by DN
--W gave W by DN
-(-H^-F) gave --W by MT",GENERAL_UNDERSTANDING
 Gave final answer by simplification,"RULE_MASTERY, PROBLEM_SOLVING"
It helped me go through and understand some other rules,"GUIDANCE, RULE_MASTERY"
It helped me narrow down which rules to apply to derive the conclusion,"GUIDANCE, BACKWARD_REASONING, RULE_MASTERY"
It used simplification and add to help find the conclusion,"GUIDANCE, BACKWARD_REASONING, RULE_MASTERY"
"(S > D), -S and (-S v Q) helped me derive my conclusion using Modus Ponens, Addition, Disjunctive Syllogism, etc.","GUIDANCE, BACKWARD_REASONING"
It was helpful as I saw it in the conditional given.,GUIDANCE
"BVS -> DVG and BVS implied the use of Modus Ponens, where BVS can be simplified to P and DVG can be simplified to Q. 
This gave P and P->Q whcih simplifies to Q. 

From there, we can recognize that BVS -> DVG is an output of a Constructive Dilemma. By applying the rule in reverse, you get that B->D^S->G, which are two of the three given.

From there, we can tell that BVS is simply the given SVB commuted to be BVS.
","BACKWARD_REASONING, RULE_MASTERY"
"from those subgoals I knew I had to use modus tollens to get not q as I already had q implies t and not t, as well as from there work to the others
","TASK_DECOMPOSITION, CONFIDENCE_BUILDING"
"they helped by allowing me to connect the different parts through conditional statements
",GUIDANCE
Helped me to plot the points together between the different steps and allowed me to see what givens I had to negate or use,"GUIDANCE, VISUALIZATION"
Thanks to the or and conditonal implications I was able to deduce the constructive dillema,CONFIDENCE_BUILDING
Help me see that there was a constructive dillemma of ands,"GUIDANCE, VISUALIZATION"
they just allowed me to visualize the steps better,VISUALIZATION
Since I had single variables are givens it was better for my understanding of the process,GENERAL_UNDERSTANDING
made the problem more confusing,DIFFICULTY
the double negations allowed me to see what I had to focus on ,"GUIDANCE, VISUALIZATION"
I think more than those subgoals helping me it was the biff,"GUIDANCE, TASK_DECOMPOSITION"
they made it confusing and more complicated,DIFFICULTY
they made it so complicated and hard. Please fix this problem and let me solve it without these subgoals,"TASK_DECOMPOSITION, DIFFICULTY, PROBLEM_SOLVING"
they made it more confusing,DIFFICULTY
"they made the problem harder, rather than helping","GUIDANCE, DIFFICULTY"
helped me find my way through the problem,GUIDANCE
"didnt help, it made it harder by disrupting my own way of working through the problem, and forced me to work it the way they want me to","GUIDANCE, DIFFICULTY"
led the way,GENERAL_UNDERSTANDING
helped lead the way.,GUIDANCE
They helped me narrow down my focus onto what I needed.,GUIDANCE
Helped me narrow my focus.,GUIDANCE
Helped to narrow my focus,GUIDANCE
Helped narrow my goals.,GUIDANCE
Helps narrow my focus.,GUIDANCE
Narrows my focus.,GUIDANCE
Narrows the goals.,GENERAL_UNDERSTANDING
The subgoals just provided future steps that must be taken,TASK_DECOMPOSITION
It helped by combining -B and D to create -B or D.,GUIDANCE
By providing a path to follow.,TASK_DECOMPOSITION
I was able to use modus tollens at one point that helped me derive the conclusion.,"GUIDANCE, BACKWARD_REASONING, CONFIDENCE_BUILDING"
Helped me simplify to W.,"GUIDANCE, SIMPLIFICATION"
I was able to use HT to combine the two terms since they had a similar vaiable P in them.,CONFIDENCE_BUILDING
"J led me to use addition to aquire the K in the solution as it appeared nowhere else. 
(G ^ -H) helped me realize that I had to use simplification to get F and then modus ponens. This also helped me get -H using simplification. ","GUIDANCE, RULE_MASTERY, PROBLEM_SOLVING"
"(M ^ -N) helped me get (-O v L) from line 2 and I knew it had to come from line 1. 
-N helped me get the solution from that and line 3.","GUIDANCE, PROBLEM_SOLVING"
"~Z implied that M could be conjuncted to achieve the final proof, and Z stemming from ~R implied modus tollens with the given Z->R. M stemming from K implied that M was reached via modus ponens with K->M. ~~K^~R served as the method by which the final given value ~(K->R) was connected.",PROBLEM_SOLVING
Honestly they were more confusing.,DIFFICULTY
It helped visualize what steps should go next,"GUIDANCE, VISUALIZATION"
We were able to combine the proofs and create the conclusion with the subgoals,"BACKWARD_REASONING, TASK_DECOMPOSITION, CONFIDENCE_BUILDING"
They made it more clear what steps I needed to take and provided clues as to the correct solution,"SIMPLIFICATION, PROBLEM_SOLVING"
"Again, kind of made the process harder to follow.",DIFFICULTY
M and ~N made it more clear where to go then if there had been no subgoals and ~N made it clear what I was trying to end up with,"TASK_DECOMPOSITION, SIMPLIFICATION"
They gave me goals to think towards,GENERAL_UNDERSTANDING
They made the path to the conclusion clear,"BACKWARD_REASONING, TASK_DECOMPOSITION, SIMPLIFICATION"
By providing benchmarks to work toward.,GENERAL_UNDERSTANDING
they gave me smaller goals to work towards.,GENERAL_UNDERSTANDING
Useful as benchmarks.,GENERAL_UNDERSTANDING
THese subgoals gave me a starting point and helped shape my understanding of the goals,"GUIDANCE, TASK_DECOMPOSITION"
By providing benchmarks.,GENERAL_UNDERSTANDING
These subgoals gave me guidance on how to approach solving a complex proof,"GUIDANCE, TASK_DECOMPOSITION, DIFFICULTY, PROBLEM_SOLVING"
They didn't the not O bugged and I had to restart the problem so it would actually submit O->S as a correct atecendent,GENERAL_UNDERSTANDING
Provided base examples on where I should  go to solve the problem,"TASK_DECOMPOSITION, PROBLEM_SOLVING"
They gave me simpler goals to work towards,SIMPLIFICATION
They gave me smaller goals to work towards,GENERAL_UNDERSTANDING
"~~W is clearly Just W due to double negation. ~(~H^~F) pairs well with ~W->(~H^~F), as Modus Tollens can be used to Isolate W. The ~(~H^~F) branch can easily be worke dbackwards until H is derived from J and J->H  (Both given) through Modus Ponens.","BACKWARD_REASONING, SIMPLIFICATION"
they gave me smaller goals to work towards,GENERAL_UNDERSTANDING
"C->~J created a clear path to derive N->~J because of the Hypothetical Syllogism rule. C->~J was clearly just a simplified version of (C->J)^(~J->C) , which is equivalent to the C<->~J given value due to the law of Equivalence.","TASK_DECOMPOSITION, RULE_MASTERY, SIMPLIFICATION"
These subgoals gave me multiple starting points,TASK_DECOMPOSITION
they didn't really help all that much tbh it made it more confusing than just solving it normally.,"GUIDANCE, DIFFICULTY"
i don't know,GENERAL_UNDERSTANDING
THese subgoals gave me starting points for solving this problem,TASK_DECOMPOSITION
These subgoals gave me footholds from which to attack this proble ,TASK_DECOMPOSITION
These subgoals were helpful in framing the problem,"GUIDANCE, TASK_DECOMPOSITION"
These subgoals helped me approach the problem,"GUIDANCE, TASK_DECOMPOSITION, PROBLEM_SOLVING"
they were a bit helpful but tbh idk how much they actually did help,GUIDANCE
probably the same way all the other subgoals helped,"GUIDANCE, TASK_DECOMPOSITION"
It helped me narrow down the applicable rules ,"GUIDANCE, RULE_MASTERY"
"They gave me easier goals to complete, and allowed me to actually work backwards","BACKWARD_REASONING, SIMPLIFICATION"
it allowed me to work on simpler goals and not get distracted on long mistakes,SIMPLIFICATION
I used Double Negation with the help up the subgoals to derive the conclusion,"GUIDANCE, BACKWARD_REASONING, TASK_DECOMPOSITION"
It helped me narrow down the rules to hypothetical syllogism,"GUIDANCE, RULE_MASTERY"
"(-S v Q) helped me connect it to line 2 to get the final solution.
-S helped me know that Q in line 7 was added in and the D in line 8 was removed.
(S > D) helped me get and know to connect it to line 1 and 9.","GUIDANCE, PROBLEM_SOLVING"
I cant really tell if they did or not,GENERAL_UNDERSTANDING
do I have to answer this question every single time? It's the same answer each time.,PROBLEM_SOLVING
"-B helped me connect lines 1 and 2 and know to extract line 10 from 2.
C helped me connect lines 9 and 3.
H helped me connect line 6 and know to use addition and conjunction.",GUIDANCE
"(I * Q) and (D v Y) helped me derive my conclusion through Disjusctive Syllogism, Modus ponens, Modus Tollens, etc.","GUIDANCE, BACKWARD_REASONING"
It laid out the steps used and was able to use DeMorgans law on some of these,"GUIDANCE, CONFIDENCE_BUILDING"
"(B v S) and ((B v S) > (D v G)) allowed me to reach the conclusion using Commutative, Constructive Dilemma, ",BACKWARD_REASONING
I hate this approach to learning,PROBLEM_SOLVING
I hate this lab :(,GENERAL_UNDERSTANDING
"(B v S) helped me connect to lines 1 and C.
((B v S) > (D v G)) helped me connect lines 2 and 3.",GUIDANCE
I hate this stupid lab,GENERAL_UNDERSTANDING
"(-G > -B) and (B > D) helped me reach the conclusion using Conditional Identity, Contrapositive, Hypothetical Syllogism, DeMorgan's","GUIDANCE, BACKWARD_REASONING"
"(R > Z) and (Z > -G) help me derive the conclusion by using Hypothetical Syllogism, Contrapositive, and Conditional Identity","GUIDANCE, BACKWARD_REASONING"
It showed the relation ship of the double arrows and helped us to get to the conclusion,"GUIDANCE, BACKWARD_REASONING"
It showed contrapositive and the double arrows to help get to the conclusion,"GUIDANCE, BACKWARD_REASONING"
"(H v F), -(-H * -F) and --W helped me derive the conlcusion using Double Negation, Modus Tollens, and Modus Ponens",GUIDANCE
(Y > P) and (P > C) help derive the conclusion using Hypothetical Syllogism and Equivalence,"GUIDANCE, BACKWARD_REASONING"
poopy poopy lab,GENERAL_UNDERSTANDING
Led my thought process,GENERAL_UNDERSTANDING
Guided my thought process and gave me goals,GUIDANCE
cool ig but it really was just stupid,GENERAL_UNDERSTANDING
i just want to study for my real classes,GENERAL_UNDERSTANDING
Led my though process,GENERAL_UNDERSTANDING
Led thought process,GENERAL_UNDERSTANDING
"(--K * -R) helped me connect lines 9, 7, 4, and put together the overall proof. 
M helped me connect lines 1 and K.
-Z helped me connect line 5 and -R.",GUIDANCE
"(B > -A) helped me connect lines 1.2 6, and then 1 and 2 from the end.
(-D > B) helped me connect line 3 to the solution. ","GUIDANCE, PROBLEM_SOLVING"
"(H v F) helped me connect lines 1 and 3.
-(-H * -F) helped me connect line 6.
--W helped me get the final solution and connect lines 2 and 5.
","GUIDANCE, PROBLEM_SOLVING"
"((C > -J) * (-J > C)) helped me connect line 1.
(C > -J) helped me connect the final answer and line 5.","GUIDANCE, PROBLEM_SOLVING"


==> figures/TASK_DECOMPOSITION_Analysis.csv <==
Group,Mean Post-Test Score,Std Dev,Count
With TASK_DECOMPOSITION,74.2471473494253,7.537322586787904,29
Without TASK_DECOMPOSITION,68.61139181527777,8.76217095180505,12

